An Empirical Study on Few-shot Knowledge Probing for Pretrained Language Models

Prompt-based knowledge probing for 1-hop relations has been used to measure how much world knowledge is stored in pretrained language models. Existing work uses considerable amounts of data to tune the prompts for better performance. In this work, we compare a variety of approaches under a few-shot knowledge probing setting, where only a small number (e.g., 10 or 20) of example triples are available. In addition, we create a new dataset named TREx-2p, which contains 2-hop relations. We report that few-shot examples can strongly boost the probing performance for both 1-hop and 2-hop relations. In particular, we find that a simple-yet-effective approach of finetuning the bias vectors in the model outperforms existing prompt-engineering methods. Our dataset and code are available at \url{https://github.com/cloudygoose/fewshot_lama}.

==> emnlp2021_review/response.txt <==
=== General ===

We sincerely thank all reviewers for their helpful comments! 

R1 and R3 have some confusion about how to judge the novelty of our experiments among previous works. As stated in line 151-154, previous works in LM knowledge probing have been using a considerable number of example triples to train the prompts. Moreover, a comparison between prompt engineering methods and model finetuning (Bitfit) is lacked in the literature. Our experiments show that few-shot examples are enough to largely boost the probing performance. This makes probing for new or rare relation types possible (line 049-053). Moreover, we think it is exciting that this boost stays with the more challenging TREx-2p dataset. We believe these are encouraging results pointing towards the goal of using pretrained LM as a knowledge base. 

Please also refer our response to each reviewer, thanks!

=== R1 ===

Thanks for the review!

Re "sometimes it becomes difficult to differentiate the novel contribution from prior art":

Please see our general response. Thanks!

Re "While TREx-2p is a welcome contribution as a new dataset, it is difficult to assess its usability and coverage based on the details provided in the paper":

We provide examples of each relation, and the manual templates we created for them in Table 4 (Appendix).

Re "TREx-2p... its results are similar to T-REx. The value-add is not clear.":

Well firstly the probing of the more challenging 2-hop relations should already be attractive by itself (line 179). In experiments, there are two interesting differences in comparison to TREx-1p: (1) The 0-shot performance of TREx-2p is very poor (14.4%), but excitingly, few-shot examples are still able to boost it to a very decent level. (2) The "default templates" or vanilla OptiPrompt (which does not require human labor) gives on-par performance with manually created templates (line 266). 

Re "Can the results be generalized to TREx-Np?":

Good question. Intuitively, as the number of hops increase, the relationship between two end entities will become more obscure. Actually, it will be difficult to even form a natural-language prompt for 3-hop relations. That's why we focus on 2-hop relations.

Re "Few shot learning references":

We cited the GPT-3 work referred by the reviewer at line 285. Still, we agree that few-shot learning is a large body of NLP literature that we did not give a good coverage due to lack of space. If we can get one additional page, we will expand the related work section to make it up.


=== R2 ===

Thanks for the review!

Re "it is important to compare these existing approaches on a variety of datasets, different domains, etc.":

Yes of course, but it should be clear that this work is confined in LM knowledge probing, where LAMA (TREx) has been the most popular dataset in the literature due to its wide coverage (e.g., LPAQA [1] or OptiPrompt [2]). Moreover, as shown in Table 2, our results are pretty consistent across different few-shot setting and 1/2-hop relations.

Re "Is there any reason why it is limited to 152 relations? Is it possible to collect more data?":

We are confused, because we did not write any "152" in our manuscript. The TREx dataset from LAMA has 41 relation types (stated in line 176), and this setting / dataset has also been adopted by previous works [1,2]. Yes, it is possible to expand the set of types because the it is based on wikidata, but that is not the focus of this work. 

Re "If the authors can categorize the error types into different groups...":

That's a good suggestion. Thanks! In addition to Figure 1, we indeed observe other kinds of errors in early trials. For example, the model sometimes predicts "a" for the template "[X] works for [Y] .", which shows there's some harmful bias in the model. These examples motivate us to conduct few-shot learning to rectify its behavior under different templates. We will add this discussion into the paper.


[1] How Can We Know What Language Models Know? 
[2] Factual Probing Is [MASK]: Learning vs. Learning to Recall


====R3====

Thanks for the review!

Re "there is very little information about the proposed dataset... there is not mention of human agreement":

(1) As stated in line 188-199, we manually examine the 2-hop link existing in TREx-1p, and select eight 2-hop relations types that make sense to humans. We give examples, and templates for all 2-hop relations in Table 4 (Appendix). And we will make it public. Could you specify what detail you would like us to add? (2) Assuming the triples in TREx-1p are correct, it should be clear (examples shown in Table 4) that triples in TREx-2p are correct because the 2-hop links are well defined by the two relation types. Therefore we don't think a full-scale human agreement test is necessary. 

Re "Are these results expected/unexpected based on prior research?":

Please see our general response, thanks!

Re "are the results with BitFit surprising ?":

As stated in Section 2, previous works in LM knowledge probing have all been engineering the prompt (input) to the model. BitFit is different in that it tunes the bias parameters while not touching the input. To the best of our knowledge, these two type of approaches were not compared in the literature. Actually, we were surprised to observe that BitFit outperforms the prompt engineering methods, which were proposed especially in the context of LM knowledge probing (the BitFit paper focused on GLUE tasks). 





==> emnlp2021_review/review.txt <==
============================================================================
                            REVIEWER #1
============================================================================

What is this paper about, what contributions does it make, and what are the main strengths and weaknesses?
---------------------------------------------------------------------------
The paper considers the very relevant problem of assessing "how much knowledge is embedded within pre-trained Language Models (LMs)?".
It makes two contributions in this regard:
- Provide a new (benchmarking) dataset TREx-2p for 2-hop relations.
- Show that few shot examples can effectively boost the performance of both 1-hop and 2-hop relations

Strengths:
- Timely and relevant topic for the NLP Community
- New probing dataset TREx-2p
- Benchmarking results are quite detailed and accommodate known architectures/LMs

Weakness
- The paper is in general well-written, but sometimes it becomes difficult to differentiate the novel contribution from what is stated as part of prior art, esp. in Section 2.
- While TREx-2p is a welcome contribution as a new dataset, it is difficult to assess its usability and coverage based on the details provided in the paper (some details likely omitted to meet the requirements of anonymous submission).
The underlying logic of TREx-2p is quite intuitive, the dataset seems to be manually curated (leading to scalability concerns), and its experimental results are quite similar to T-REx. Given this, the value-add of TREx-2p is not very clear.
- Finally, the idea of using few shot examples to boost the performance of pre-trained LMs is well known in the NLP Community, e.g., https://arxiv.org/abs/2005.14165
---------------------------------------------------------------------------


Reasons to accept
---------------------------------------------------------------------------
A novel LM probing set with benchmarking results.
---------------------------------------------------------------------------


Reasons to reject
---------------------------------------------------------------------------
Limited technical contributions. Experimental results are interesting, though seem more suitable for a workshop paper.
---------------------------------------------------------------------------


Questions for the Author(s)
---------------------------------------------------------------------------
Clear focus and positioning of the TREx-2p probing set would be helpful.
Can the results be generalized to TREX-Np?
---------------------------------------------------------------------------


Missing References
---------------------------------------------------------------------------
Few shot learning references, e.g., 
https://arxiv.org/abs/2005.14165
---------------------------------------------------------------------------


Typos, Grammar, Style, and Presentation Improvements
---------------------------------------------------------------------------
Paper structure related: 
Maybe merge the 'Related Work' related sections (Sections 2 and 5), so that the necessary background work can be referenced, while the novel contribution is also clearly differentiated.
---------------------------------------------------------------------------


---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
                         Reproducibility: 4
    Overall Recommendation - Short Paper: 3













============================================================================
                            REVIEWER #2
============================================================================

What is this paper about, what contributions does it make, and what are the main strengths and weaknesses?
---------------------------------------------------------------------------
This paper studies the problem of knowledge probing for pretrained language models with some examples as training data and development data. It explains several existing approaches and compares their performances on one dataset. It also builds and compares their performances another dataset with 2-hop relations, called TREx-2p.
---------------------------------------------------------------------------


Reasons to accept
---------------------------------------------------------------------------
Knowledge probing for pretrained language models is an interesting research topic.
It can shed light for NLP researchers on the performances of different existing approaches for related tasks.
---------------------------------------------------------------------------


Reasons to reject
---------------------------------------------------------------------------
Different approaches usually have different advantages and disadvantages, therefore one may perform well on one dataset but may perform poorly on a different dataset. Therefore, it is very important to compare these existing approaches on a variety of datasets, big/small ones, different domains, etc.
Is there any particular reason why it is limited to 152 relations? "around 1000 samples per relation 152 type" Is it the constraint of the dataset itself? Is it possible to collect more data?
It would be great if there was some result analysis. For example, "we found that in many error cases, the LM predicts the wrong type of objects. " If the authors can categorize the error types into different groups, readers would have a better understanding about the challenges of this particular problem.
---------------------------------------------------------------------------


Typos, Grammar, Style, and Presentation Improvements
---------------------------------------------------------------------------
The paper writing is good and it is easy to read through the paper. Good job!
---------------------------------------------------------------------------


---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
                         Reproducibility: 3
    Overall Recommendation - Short Paper: 3













============================================================================
                            REVIEWER #3
============================================================================

What is this paper about, what contributions does it make, and what are the main strengths and weaknesses?
---------------------------------------------------------------------------
This short paper makes 2 contributions:
- an experimental comparison of few-shot knowledge probing approaches for language models, including 1- and 2-hop probing.
- a dataset, derived from TREx, focused on 2-hop relationships. 

Strengths:
- the experimental section compares a large number of recent approaches for knowledge probing, under a few conditions (various levels of few shot settings). 

Weaknesses:
- there is very little information about the creation and quality of the newly proposed dataset.  â€œSelecting 2-hop relation types that make sense to humanâ€  seems subjective, yet there is not mention of human agreement. 
- experiments are extensive. However, the reader is left to wonder what is to be learned from these results. Are these results expected/unexpected based on prior research? For instance, are the results with BitFit reported in this paper surprising or similar to those in the paper introducing BitFit? What makes these experiments novel? What is to be learned from these results?
---------------------------------------------------------------------------


Reasons to accept
---------------------------------------------------------------------------
The paper presents comprehensive experimental results of recent approaches tackling knowledge probing.
---------------------------------------------------------------------------


Reasons to reject
---------------------------------------------------------------------------
Unclear learnings from the experimental results presented. How does the paper help the community gain a better understanding of what knowledge language models capture or do not? The paper lacks a conclusion.
---------------------------------------------------------------------------


Typos, Grammar, Style, and Presentation Improvements
---------------------------------------------------------------------------
In the caption of fig 2: performnace -> performance
---------------------------------------------------------------------------


---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
                         Reproducibility: 3
    Overall Recommendation - Short Paper: 2.5
